Push vs. Pull-Based Loop Fusion in Query Engines

Database query engines use pull-based or push-based approaches to avoid the materialization of data across query operators. In this paper, we study these two types of query engines in depth and present the limitations and advantages of each engine. Similarly, the programming languages community has developed loop fusion techniques to remove intermediate collections in the context of collection programming. We draw parallels between the DB and PL communities by demonstrating the connection between pipelined query engines and loop fusion techniques. Based on this connection, we propose a new type of pull-based engine, inspired by a loop fusion technique, which combines the benefits of both approaches. Then we experimentally evaluate the various engines, in the context of query compilation, for the first time in a fair environment, eliminating the biasing impact of ancillary optimizations that have traditionally only been used with one of the approaches. We show that for realistic analytical workloads, there is no considerable advantage for either form of pipelined query engine, as opposed to what recent research suggests. Also, by using microbenchmarks we show that our proposed engine dominates the existing engines by combining the benefits of both.

==> design_exploration/IteratorMonad.txt <==

import IteratorMonad._

/**
  * Created by amirsh on 02/05/16.
  */
abstract class IteratorMonad[T] {
  def destroy[S](next: (() => T) => S): S
  def map[T2](f: T => T2) = destroy { next =>
    unfold { () =>
      f(next())
    }
  }
  def foreach(f: T => Unit): Unit = destroy { next =>
    var done = false
    while(!done) {
      val elem = next()
      if (elem!= null) {
        f(elem)
      } else {
        done = true
      }
    }
  }
}

object IteratorMonad {
  def unfold[S](n: () => S): IteratorMonad[S] = new IteratorMonad[S] {
    override def destroy[S2](next: (() => S) => S2): S2 = next(n)
  }
  def apply[T: Manifest](arr: Array[T]): IteratorMonad[T] = new IteratorMonad[T] {
    var index = 0
    override def destroy[S](next: (() => T) => S): S = {
      next(() => {
        if(index < arr.length) {
          index += 1
          arr(index - 1)
        } else {
          null.asInstanceOf[T]
        }
      })
    }
  }
}

object Main {
  def main(args: Array[String]): Unit = {
    val monad = IteratorMonad(Array(1, 2, 3, 4))
    monad.foreach(println)
  }
}


==> design_exploration/Step.txt <==
/**
  * Created by amirsh on 20/05/16.
  */
//sealed trait Step[+T]
//case class Yield[T](e: T) extends Step[T]
//case object Skip extends Step[Nothing]
//case object Done extends Step[Nothing]
//
//
//object StepOps {
//  def map[T, S](s: Step[T], f: T => S): Step[S] = s match {
//    case Yield(e) => Yield(f(e))
//    case Skip => Skip
//    case Done => Done
//  }
//  def filter[T](s: Step[T], p: T => Boolean): Step[T] = s match {
//    case Yield(e) => if (p(e)) Yield(e) else Skip
//    case Skip => Skip
//    case Done => Done
//  }
//}

trait StepVisitor[T] {
  def yld(e: T): Unit
  def skip(): Unit
  def done(): Unit
}

trait Step[T] { self =>
  def __match(v: StepVisitor[T]): Unit
  def filter(p: T => Boolean): Step[T] =
    new Step[T] {
      def __match(v: StepVisitor[T]): Unit =
        self.__match(new StepVisitor[T] {
          def yld(e: T): Unit =
            if (p(e)) v.yld(e) else v.skip()
          def skip(): Unit = v.skip()
          def done(): Unit = v.done()
        })
    }
  def map[S](f: T => S): Step[S] =
    new Step[S] {
      def __match(v: StepVisitor[S]): Unit =
        self.__match(new StepVisitor[T] {
          def yld(e: T): Unit = v.yld(f(e))
          def skip(): Unit = v.skip()
          def done(): Unit = v.done()
        })
    }
}

case class Yield[T](e: T) extends Step[T] {
  def __match(v: StepVisitor[T]): Unit = v.yld(e)
}
case object Skip extends Step[Nothing] {
  def __match(v: StepVisitor[Nothing]): Unit = v.skip()
}
case object Done extends Step[Nothing] {
  def __match(v: StepVisitor[Nothing]): Unit = v.done()
}




==> design_exploration/VisitorMonad.txt <==
/**
  * Created by amirsh on 20/05/16.
  */
//abstract class Visitor[El] {
//  def visit(e: El): Unit
//}
//
//class MapVisitor[T, S](visitor: Visitor[S], f: T => S) extends Visitor[T] {
//  def visit(e: T): Unit = visitor.visit(f(e))
//}
//
//abstract class Elem[Vis <: Visitor[_]] {
//  def accept(v: Vis): Unit
//}
//
//abstract class PushCollection[E, V <: Visitor[E]] extends Elem[V] {
//  def accept(v: V): Unit
//}
//
//abstract class PushCollectionMonad[E] extends PushCollection[E, Visitor[E]] {
//}
//
//class PushMapMonad[T, S](f: T => S, childOp: PushCollectionMonad[T]) extends PushCollectionMonad[S] {
//  def accept(v: Visitor[S]) = childOp.accept(new MapVisitor[T, S](v, f))
//}
//
//class PushSourceMonad[T](l: List[T], childOp: PushCollectionMonad[T]) {
//  var e: T = _
//  var curList: List[T] = l
//  def accept(v: Visitor[T]) = {
//    e = curList.head
//    curList = curList.tail
//    v.visit(e)
//  }
//}
//

trait Visitor[E] {
  def visit(e: E): Unit
}

object UnitVisitor extends Visitor[Unit] {
  def visit(e: Unit): Unit = ()
}

abstract class Elem[Vis <: Visitor[_]] {
  def accept(v: Vis): Unit
}

class MapVisitor[T, S](f: T => S, childVisitor: Visitor[S]) extends Visitor[T] {
  def visit(e: T): Unit = childVisitor.visit(f(e))
}

class FilterVisitor[T](p: T => Boolean, childVisitor: Visitor[T]) extends Visitor[T] {
  def visit(e: T): Unit = if(p(e)) childVisitor.visit(e)
}

class PrintVisitor[T](f: T => Unit) extends Visitor[T] {
  def visit(e: T): Unit = f(e)
}

abstract class VisitorMonad[T] extends Elem[Visitor[T]] {
  def accept(v: Visitor[T]): Unit

  def map[S](f: T => S): VisitorMonad[S] = new MapVisitorMonad(this, f)

  def filter(p: T => Boolean): VisitorMonad[T] = new FilterVisitorMonad(this, p)

  def foreach(f: T => Unit): Unit = new PrintVisitorMonad(this, f).run
}

class SourceVisitorMonad[T](l: List[T]) extends VisitorMonad[T] {
  def accept(v: Visitor[T]): Unit = for(e <- l) {
    v.visit(e)
  }
}

class MapVisitorMonad[T, S](l: VisitorMonad[T], f: T => S) extends VisitorMonad[S] {
  def accept(v: Visitor[S]): Unit = l.accept(new MapVisitor(f, v))
}

class FilterVisitorMonad[T](l: VisitorMonad[T], p: T => Boolean) extends VisitorMonad[T] {
  def accept(v: Visitor[T]): Unit = l.accept(new FilterVisitor(p, v))
}

class PrintVisitorMonad[T](l: VisitorMonad[T], f: T => Unit) {
  def run: Unit = l.accept(new PrintVisitor(f))
}

object Main2 {
  def main(args: Array[String]): Unit = {
    val l = List(1, 2, 3, 4)
    val m = new SourceVisitorMonad(l)
    m.filter(x => x < 3).map(x => x * 2).foreach(x => println(x))
  }
}


==> results/micro.csv <==
1998-11-01_sf1_force-compliant_monad-cps_monad-lowering_monad-opt_fm, 45,45,45,45,45,45,45,45,45,44
1998-11-01_sf1_force-compliant_monad-cps_monad-lowering_monad-opt_fmot, 49,47,49,47,47,47,47,47,47,48
1998-11-01_sf1_force-compliant_monad-cps_monad-lowering_monad-opt_fmt, 40,38,38,38,38,38,38,38,38,38
1998-11-01_sf1_force-compliant_monad-iterator_monad-lowering_monad-opt_fm, 44,44,44,44,44,44,44,44,44,44
1998-11-01_sf1_force-compliant_monad-iterator_monad-lowering_monad-opt_fmot, 44,43,43,44,43,43,43,43,43,43
1998-11-01_sf1_force-compliant_monad-iterator_monad-lowering_monad-opt_fmt, 1,1,1,1,1,1,1,1,1,1
1998-11-01_sf1_force-compliant_monad-lowering_monad-opt_monad-stream_fm, 45,44,45,45,45,45,45,45,45,45
1998-11-01_sf1_force-compliant_monad-lowering_monad-opt_monad-stream_fmot, 45,44,44,45,44,44,44,44,44,44
1998-11-01_sf1_force-compliant_monad-lowering_monad-opt_monad-stream_fmt, 1,1,1,1,1,1,1,1,1,1
1998-11-01_sf1_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_fm, 45,45,45,45,45,45,45,45,45,45
1998-11-01_sf1_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_fmot, 45,44,44,46,44,44,44,45,45,44
1998-11-01_sf1_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_fmt, 1,1,1,1,1,1,1,1,1,1
1998-11-01_sf16_force-compliant_monad-cps_monad-lowering_monad-opt_fhjs, 18368,16937,18349,18482,17121
1998-11-01_sf16_force-compliant_monad-cps_monad-lowering_monad-opt_fmjs, 1344,1345,1340,1346,1519
1998-11-01_sf16_force-compliant_monad-iterator_monad-lowering_monad-opt_fhjs, 18733,17333,17072,18463,18174
1998-11-01_sf16_force-compliant_monad-iterator_monad-lowering_monad-opt_fmjs, 1409,1403,1407,1405,1409
1998-11-01_sf16_force-compliant_monad-lowering_monad-opt_monad-stream_fhjs, 17121,17065,18618,17041,18646
1998-11-01_sf16_force-compliant_monad-lowering_monad-opt_monad-stream_fmjs, 1474,1636,1577,1635,1578
1998-11-01_sf16_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_fhjs, 17061,18151,17410,18106,17021
1998-11-01_sf16_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_fmjs, 1180,1203,1205,1203,1208
1998-11-01_sf32_force-compliant_monad-cps_monad-lowering_monad-opt_fc, 1222,1221,1219,1218,1219,1218,1220,1218,1218,1234
1998-11-01_sf32_force-compliant_monad-cps_monad-lowering_monad-opt_ffms, 1179,1180,1180,1177,1178,1178,1176,1177,1179,1184
1998-11-01_sf32_force-compliant_monad-cps_monad-lowering_monad-opt_fms, 1455,1467,1455,1474,1455,1465,1458,1471,1453,1841
1998-11-01_sf32_force-compliant_monad-iterator_monad-lowering_monad-opt_fc, 1247,1245,1247,1246,1247,1246,1244,1246,1245,1246
1998-11-01_sf32_force-compliant_monad-iterator_monad-lowering_monad-opt_ffms, 1835,1832,1830,1831,1830,1832,1830,1830,1831,1831
1998-11-01_sf32_force-compliant_monad-iterator_monad-lowering_monad-opt_fms, 1686,1689,1686,1689,1684,1690,1701,1688,1695,1688
1998-11-01_sf32_force-compliant_monad-lowering_monad-opt_monad-stream_fc, 1245,1245,1244,1245,1244,1260,1246,1246,1246,1244
1998-11-01_sf32_force-compliant_monad-lowering_monad-opt_monad-stream_ffms, 1660,1618,1618,1620,1590,1619,1591,1622,1590,1619
1998-11-01_sf32_force-compliant_monad-lowering_monad-opt_monad-stream_fms, 1639,1669,1666,1662,1667,1666,1665,1666,1663,1661
1998-11-01_sf32_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_fc, 1244,1242,1244,1242,1242,1243,1243,1242,1244,1244
1998-11-01_sf32_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_ffms, 1172,1171,1171,1171,1172,1171,1171,1170,1170,1171
1998-11-01_sf32_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_fms, 1555,1562,1558,1566,1561,1567,1556,1562,1555,1563

==> results/tpch.csv <==
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q1_functional, 3772
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q2_functional, 683
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q3_functional, 6346
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q4_functional, 11240
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q5_functional, 3994
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q6_functional, 357
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q9_functional, 10986
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q10_functional, 2755
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q12_functional, 1131
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q14_functional, 1008
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q19_functional, 2094
sf8_force-compliant_monad-cps_monad-lowering_monad-opt_Q20_functional, 1213
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q1_functional, 3735
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q2_functional, 819
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q3_functional, 6463
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q4_functional, 11551
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q5_functional, 3844
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q6_functional, 332
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q9_functional, 11746
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q10_functional, 2800
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q12_functional, 891
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q14_functional, 1267
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q19_functional, 2075
sf8_force-compliant_monad-iterator_monad-lowering_monad-opt_Q20_functional, 1205
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q1_functional, 3828
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q2_functional, 697
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q3_functional, 6407
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q4_functional, 11340
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q5_functional, 4314
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q6_functional, 334
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q9_functional, 11178
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q10_functional, 2377
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q12_functional, 692
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q14_functional, 1556
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q19_functional, 1959
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_Q20_functional, 959
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q1_functional, 3755
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q2_functional, 617
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q3_functional, 6784
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q4_functional, 11666
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q5_functional, 3902
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q6_functional, 333
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q9_functional, 10556
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q10_functional, 2505
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q12_functional, 635
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q14_functional, 1110
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q19_functional, 1462
sf8_force-compliant_monad-lowering_monad-opt_monad-stream_monad-stream-church_Q20_functional, 957
